Coalesced Multi-Output Tsetlin Machines with Clause Sharing

Using finite-state machines to learn patterns, Tsetlin machines (TMs) have obtained competitive accuracy and learning speed across several benchmarks, with frugal memory- and energy footprint. A TM represents patterns as conjunctive clauses in propositional logic (AND-rules), each clause voting for or against a particular output. While efficient for single-output problems, one needs a separate TM per output for multi-output problems. Employing multiple TMs hinders pattern reuse because each TM then operates in a silo. In this paper, we introduce clause sharing, merging multiple TMs into a single one. Each clause is related to each output by using a weight. A positive weight makes the clause vote for output $1$, while a negative weight makes the clause vote for output $0$. The clauses thus coalesce to produce multiple outputs. The resulting coalesced Tsetlin Machine (CoTM) simultaneously learns both the weights and the composition of each clause by employing interacting Stochastic Searching on the Line (SSL) and Tsetlin Automata (TA) teams. Our empirical results on MNIST, Fashion-MNIST, and Kuzushiji-MNIST show that CoTM obtains significantly higher accuracy than TM on $50$- to $1$K-clause configurations, indicating an ability to repurpose clauses. E.g., accuracy goes from $71.99$% to $89.66$% on Fashion-MNIST when employing $50$ clauses per class (22 Kb memory). While TM and CoTM accuracy is similar when using more than $1$K clauses per class, CoTM reaches peak accuracy $3\times$ faster on MNIST with $8$K clauses. We further investigate robustness towards imbalanced training data. Our evaluations on imbalanced versions of IMDb- and CIFAR10 data show that CoTM is robust towards high degrees of class imbalance. Being able to share clauses, we believe CoTM will enable new TM application domains that involve multiple outputs, such as learning language models and auto-encoding.

==> data/mnist_5.0_80000_10000_10.txt <==
0 98.80 86.83 6.20
1 98.98 85.61 6.18
2 99.05 85.47 6.17
3 99.12 85.23 6.14
4 99.18 85.14 6.15
5 99.17 85.09 6.15
6 99.16 85.05 6.13
7 99.17 84.96 6.13
8 99.20 84.96 6.13
9 99.21 84.97 6.14
10 99.26 84.94 6.13
11 99.24 84.93 6.13
12 99.28 84.85 6.13
13 99.28 84.75 6.11
14 99.23 84.79 6.10
15 99.28 84.81 6.11
16 99.28 84.85 6.12
17 99.29 84.88 6.12
18 99.31 84.81 6.11
19 99.32 84.74 6.09
20 99.34 84.57 6.10
21 99.31 84.68 6.10
22 99.24 84.57 6.11
23 99.28 84.64 6.09
24 99.29 84.46 6.08
25 99.25 84.53 6.09
26 99.24 84.57 6.09
27 99.30 84.57 6.08
28 99.32 84.56 6.08
29 99.29 84.51 6.08
30 99.33 84.58 6.09
31 99.29 84.53 6.09
32 99.30 84.55 6.09
33 99.28 84.55 6.08
34 99.23 84.63 6.08
35 99.25 84.59 6.08
36 99.26 84.52 6.08
37 99.29 84.53 6.08
38 99.30 84.57 6.08
39 99.28 84.59 6.08
40 99.28 84.50 6.09
41 99.28 84.56 6.08
42 99.26 84.61 6.06
43 99.25 84.56 6.08
44 99.26 84.55 6.08
45 99.28 84.63 6.08
46 99.24 84.59 6.37
47 99.26 84.59 6.08
48 99.26 84.64 6.08
49 99.28 84.72 6.27
50 99.24 84.59 6.29
51 99.26 84.56 6.08
52 99.28 84.49 6.09
53 99.26 84.53 6.08
54 99.24 84.54 6.07
55 99.26 84.45 6.08
56 99.28 84.49 6.08
57 99.24 84.46 6.33
58 99.26 84.49 6.08
59 99.29 84.52 6.07
60 99.31 84.54 6.07
61 99.25 84.45 6.08
62 99.28 84.57 6.07
63 99.28 84.55 6.34
64 99.29 84.55 6.07
65 99.25 84.51 6.34
66 99.28 84.56 6.07
67 99.29 84.60 6.07
68 99.26 84.64 6.08
69 99.28 84.59 6.08
70 99.31 84.59 6.08
71 99.31 84.53 6.07
72 99.29 84.53 6.08
73 99.27 84.63 6.08
74 99.27 84.64 6.08
75 99.29 84.66 6.06
76 99.28 84.61 6.08
77 99.31 84.64 6.08
78 99.29 84.71 6.08
79 99.32 84.63 6.07
80 99.28 84.60 6.07
81 99.30 84.68 6.08
82 99.28 84.64 6.07
83 99.29 84.59 6.07
84 99.28 84.65 6.07
85 99.32 84.59 6.07
86 99.27 84.58 6.07
87 99.33 84.59 6.08
88 99.29 84.58 6.08
89 99.31 84.58 6.08
90 99.28 84.55 6.08
91 99.29 84.53 6.08
92 99.30 84.51 6.08
93 99.30 84.65 6.08
94 99.30 84.66 6.08
95 99.29 84.51 6.07
96 99.30 84.48 6.08
97 99.26 84.49 6.08
98 99.25 84.48 6.08
99 99.28 84.54 6.08
100 99.28 84.55 6.08
101 99.29 84.53 6.07
102 99.28 84.51 6.08
103 99.27 84.52 6.07
104 99.26 84.46 6.08
105 99.30 84.53 6.08
106 99.29 84.49 6.08
107 99.29 84.49 6.08
108 99.28 84.47 6.07
109 99.26 84.54 6.07
110 99.28 84.51 6.08
111 99.30 84.57 6.08
112 99.29 84.64 6.08
113 99.30 84.56 6.08
114 99.28 84.57 6.08
115 99.29 84.57 6.08
116 99.30 84.55 6.08
117 99.28 84.55 6.08
118 99.29 84.59 6.08
119 99.26 84.59 6.08
120 99.30 84.56 6.08
121 99.31 84.60 6.08
122 99.31 84.60 6.05
123 99.33 84.60 6.08
124 99.33 84.56 6.08
125 99.30 84.55 6.08
126 99.32 84.46 6.08
127 99.31 84.52 6.08
128 99.30 84.55 6.08
129 99.30 84.57 6.09
130 99.34 84.57 6.07
131 99.32 84.57 6.08
132 99.30 84.55 6.09
133 99.29 84.61 6.07
134 99.28 84.61 6.08
135 99.30 84.59 6.08
136 99.30 84.60 6.08
137 99.29 84.55 6.08
138 99.28 84.55 6.09
139 99.27 84.55 6.09
140 99.24 84.54 6.08
141 99.27 84.53 6.08
142 99.28 84.57 6.08
143 99.28 84.63 6.08
144 99.30 84.66 6.09
145 99.26 84.65 6.09
146 99.28 84.60 6.08
147 99.28 84.52 6.08
148 99.30 84.52 6.08
149 99.30 84.53 6.08
150 99.30 84.55 6.07
151 99.30 84.52 6.07
152 99.31 84.48 6.07
153 99.30 84.47 6.07
154 99.29 84.43 6.07
155 99.30 84.50 6.32
156 99.28 84.52 6.07
157 99.30 84.51 6.31
158 99.29 84.51 6.30
159 99.30 84.46 6.07
160 99.30 84.50 6.24
161 99.31 84.54 6.07
162 99.32 84.65 6.08
163 99.32 84.66 6.08
164 99.29 84.62 6.07
165 99.33 84.57 6.08
166 99.30 84.64 6.09
167 99.31 84.71 6.09
168 99.31 84.66 6.08
169 99.30 84.66 6.09
170 99.30 84.59 6.33
171 99.27 84.65 6.34
172 99.31 84.62 6.27
173 99.32 84.63 6.09
174 99.33 84.63 6.09
175 99.34 84.67 6.24
176 99.32 84.68 6.35
177 99.29 84.66 6.30
178 99.28 84.67 6.09
179 99.33 84.62 6.07
180 99.33 84.55 6.07
181 99.32 84.54 6.08
182 99.29 84.58 6.08
183 99.28 84.62 6.08
184 99.27 84.59 6.10
185 99.30 84.68 6.09
186 99.30 84.65 6.07
187 99.30 84.56 6.07
188 99.30 84.62 6.10
189 99.33 84.66 6.09
190 99.33 84.63 6.09
191 99.30 84.56 6.11
192 99.32 84.48 6.07
193 99.32 84.46 6.08
194 99.31 84.45 6.07
195 99.31 84.48 6.07
196 99.34 84.40 6.06
197 99.33 84.44 6.06
198 99.33 84.58 6.07
199 99.31 84.50 6.07
200 99.30 84.52 6.07
201 99.31 84.51 6.07
202 99.33 84.55 6.07
203 99.31 84.56 6.08
204 99.31 84.59 6.12
205 99.29 84.56 6.08
206 99.30 84.60 6.08
207 99.31 84.58 6.07
208 99.31 84.53 6.08
209 99.27 84.53 6.08
210 99.27 84.57 6.08
211 99.32 84.59 6.08
212 99.29 84.56 6.08
213 99.30 84.61 6.08
214 99.32 84.59 6.08
215 99.31 84.51 6.08
216 99.32 84.53 6.08
217 99.31 84.62 6.08
218 99.31 84.56 6.08
219 99.32 84.52 6.08
220 99.31 84.51 6.08
221 99.35 84.47 6.07
222 99.31 84.46 6.07
223 99.34 84.43 6.07
224 99.32 84.44 6.07
225 99.32 84.46 6.07
226 99.27 84.48 6.07
227 99.29 84.51 6.07
228 99.29 84.49 6.07
229 99.29 84.47 6.07
230 99.28 84.50 6.07
231 99.31 84.50 6.07
232 99.29 84.47 6.26
233 99.31 84.52 6.08
234 99.30 84.55 6.07
235 99.30 84.51 6.07
236 99.31 84.52 6.07
237 99.32 84.52 6.07
238 99.34 84.52 6.07
239 99.32 84.48 6.07
240 99.34 84.48 6.07
241 99.32 84.51 6.07
242 99.29 84.45 6.07
243 99.28 84.44 6.07
244 99.31 84.45 6.07
245 99.30 84.48 6.07
246 99.29 84.48 6.07
247 99.32 84.49 6.07
248 99.31 84.54 6.07
249 99.30 84.48 6.33


==> data/mnist_stats_8000_10000_5.00.txt <==
0 98.00 40.21 26.16
1 98.50 39.64 26.27
2 98.70 39.48 26.23
3 98.86 39.46 26.31
4 98.86 39.46 26.25
5 98.85 39.31 26.12
6 98.91 39.42 26.14
7 98.98 39.39 26.32
8 99.03 39.33 26.21
9 99.03 39.44 26.25
10 99.06 39.42 26.21
11 99.07 39.32 26.19
12 99.06 39.29 26.14
13 99.08 39.56 26.02
14 99.05 39.55 26.45
15 99.10 39.54 26.22
16 99.11 39.37 26.30
17 99.21 39.23 26.08
18 99.16 39.22 26.13
19 99.17 39.21 26.02
20 99.18 39.24 26.02
21 99.15 39.22 26.13
22 99.16 39.19 26.05
23 99.12 39.23 26.17
24 99.14 39.36 26.12
25 99.16 39.40 26.00
26 99.16 39.14 26.16
27 99.16 39.47 26.24
28 99.19 39.18 26.00
29 99.20 39.35 26.01
30 99.17 39.21 26.02
31 99.24 39.41 25.95
32 99.21 39.41 26.07
33 99.23 39.06 25.96
34 99.27 39.38 25.95
35 99.23 39.10 26.10
36 99.25 39.03 26.08
37 99.27 39.06 26.01
38 99.24 39.30 26.04
39 99.25 39.36 25.96
40 99.23 39.16 25.96
41 99.25 39.10 25.96
42 99.21 39.10 25.89
43 99.20 39.12 26.00
44 99.22 39.18 26.03
45 99.20 39.15 25.87
46 99.25 39.11 25.93
47 99.24 39.06 25.94
48 99.26 39.03 26.12
49 99.22 39.14 26.01
50 99.26 39.03 25.95
51 99.26 39.03 25.97
52 99.27 39.11 25.92
53 99.26 39.35 25.99
54 99.26 39.12 25.95
55 99.26 39.20 25.89
56 99.30 39.06 25.99
57 99.26 39.37 25.97
58 99.24 39.14 25.94
59 99.29 39.31 25.94
60 99.20 39.24 26.08
61 99.25 39.07 25.98
62 99.26 39.14 26.02
63 99.25 39.33 25.94
64 99.27 39.14 25.94
65 99.30 39.11 25.99
66 99.26 39.18 25.93
67 99.27 39.13 25.99
68 99.23 39.06 25.92
69 99.33 39.06 25.96
70 99.26 39.04 25.92
71 99.28 39.10 25.88
72 99.31 39.02 25.96
73 99.27 39.18 25.82
74 99.33 39.32 25.87
75 99.29 39.42 25.98
76 99.28 39.33 26.24
77 99.31 39.02 25.91
78 99.28 39.14 25.97
79 99.27 39.10 26.00
80 99.28 39.08 26.10
81 99.30 39.08 25.87
82 99.31 39.01 25.85
83 99.30 39.02 26.14
84 99.31 39.08 25.88
85 99.35 39.16 26.05
86 99.34 39.04 26.01
87 99.36 39.05 25.89
88 99.32 39.03 25.97
89 99.30 39.06 25.88
90 99.32 39.13 25.90
91 99.31 39.06 26.03
92 99.30 38.98 25.93
93 99.28 39.02 25.75
94 99.30 38.93 25.86
95 99.34 38.99 25.92
96 99.32 39.09 25.98
97 99.28 39.08 25.96
98 99.29 39.00 25.84
99 99.28 39.10 25.94
100 99.29 39.07 26.03
101 99.31 39.14 25.84
102 99.32 39.01 25.96
103 99.30 39.14 25.88
104 99.28 39.15 25.86
105 99.27 39.13 25.92
106 99.36 39.09 25.95
107 99.38 38.96 26.08
108 99.28 39.05 25.89
109 99.34 39.03 25.97
110 99.31 38.98 25.88
111 99.32 39.07 25.89
112 99.30 38.99 26.00
113 99.32 39.12 25.98
114 99.26 39.17 25.95
115 99.29 39.03 26.09
116 99.28 39.12 25.93
117 99.30 39.08 26.00
118 99.31 38.87 26.00
119 99.28 39.01 25.94
120 99.33 39.00 26.01
121 99.32 39.01 25.91
122 99.33 38.99 25.81
123 99.36 39.01 25.99
124 99.36 39.01 26.00
125 99.34 39.20 25.96
126 99.32 39.09 25.93
127 99.36 38.95 26.02
128 99.34 39.05 26.09
129 99.35 39.13 25.87
130 99.34 39.30 26.07
131 99.33 39.12 25.87
132 99.29 39.03 26.03
133 99.32 39.07 25.94
134 99.29 39.03 25.96
135 99.31 39.09 26.02
136 99.33 39.28 25.85
137 99.34 39.16 25.77
138 99.32 39.10 25.92
139 99.35 39.11 26.01
140 99.31 38.97 25.99
141 99.36 39.18 26.02
142 99.35 38.99 25.88
143 99.37 39.00 25.82
144 99.38 38.96 25.89
145 99.34 39.02 26.11
146 99.34 38.95 25.80
147 99.30 38.94 25.93
148 99.31 38.99 25.92
149 99.37 38.94 25.99
150 99.30 38.89 25.97
151 99.34 38.88 25.93
152 99.34 39.02 25.85
153 99.34 38.95 25.86
154 99.34 39.00 25.90
155 99.35 38.94 25.85
156 99.33 39.03 26.07
157 99.32 39.34 25.97
158 99.37 39.18 25.90
159 99.33 39.12 25.91
160 99.29 39.18 25.89
161 99.31 38.92 25.91
162 99.35 38.98 25.91
163 99.33 38.94 25.92
164 99.29 38.97 25.84
165 99.29 38.99 26.05
166 99.33 38.91 25.92
167 99.32 39.00 25.78
168 99.32 38.92 25.80
169 99.33 38.98 25.90
170 99.32 38.92 25.82
171 99.34 39.10 25.99
172 99.31 39.02 25.98
173 99.33 38.97 25.88
174 99.34 39.63 26.01
175 99.30 39.15 25.89
176 99.28 39.17 25.90
177 99.30 38.99 25.83
178 99.29 39.23 26.05
179 99.29 38.94 25.89
180 99.35 39.33 25.79
181 99.35 39.27 25.88
182 99.31 39.01 26.06
183 99.32 38.96 25.82
184 99.34 38.93 25.89
185 99.33 38.93 25.85
186 99.30 38.99 25.88
187 99.31 38.96 25.93
188 99.32 39.07 26.13
189 99.33 39.03 25.85
190 99.36 38.94 25.87
191 99.35 39.04 25.81
192 99.35 39.33 25.89
193 99.37 39.16 25.95
194 99.33 38.98 25.95
195 99.32 38.97 25.96
196 99.34 39.11 25.84
197 99.35 38.92 25.92
198 99.39 39.01 25.92
199 99.38 38.96 25.91
200 99.35 38.89 25.92
201 99.34 38.94 25.85
202 99.34 39.04 25.87
203 99.34 39.00 25.91
204 99.35 38.92 25.83
205 99.32 38.89 25.78
206 99.35 38.95 25.96
207 99.34 38.94 25.88
208 99.33 39.01 26.01
209 99.31 39.27 25.98
210 99.32 39.18 25.98
211 99.34 38.87 25.86
212 99.30 38.93 25.78
213 99.33 38.99 25.74
214 99.33 38.96 25.78
215 99.33 39.10 25.87
216 99.28 38.99 25.88
217 99.28 39.14 25.74
218 99.30 38.98 25.78
219 99.33 38.92 25.90
220 99.31 39.09 25.88
221 99.34 38.95 25.84
222 99.30 39.12 25.87
223 99.33 39.08 25.89
224 99.32 38.96 25.84
225 99.32 39.30 25.99
226 99.33 39.11 25.84
227 99.33 38.98 25.87
228 99.30 38.96 25.96
229 99.33 39.11 25.80
230 99.32 39.09 25.90
231 99.34 38.99 25.90
232 99.36 39.00 25.68
233 99.38 39.07 25.87
234 99.40 38.95 25.94
235 99.40 39.17 25.89
236 99.38 39.22 25.88
237 99.40 39.00 25.80
238 99.39 38.99 26.27
239 99.37 39.04 25.99
240 99.34 38.99 25.88
241 99.34 38.92 25.88
242 99.36 38.92 25.87
243 99.30 38.88 25.92
244 99.34 39.00 26.00
245 99.34 39.02 25.99
246 99.34 39.00 26.02
247 99.35 38.93 25.94
248 99.36 38.98 25.97
249 99.34 39.18 25.95

